Artificial Kuramoto Oscillatory Neurons

It has long been known in both neuroscience and AI that ``binding'' between neurons leads to a form of competitive learning where representations are compressed in order to represent more abstract concepts in deeper layers of the network. More recently, it was also hypothesized that dynamic (spatiotemporal) representations play an important role in both neuroscience and AI. Building on these ideas, we introduce Artificial Kuramoto Oscillatory Neurons (AKOrN) as a dynamical alternative to threshold units, which can be combined with arbitrary connectivity designs such as fully connected, convolutional, or attentive mechanisms. Our generalized Kuramoto updates bind neurons together through their synchronization dynamics. We show that this idea provides performance improvements across a wide spectrum of tasks such as unsupervised object discovery, adversarial robustness, calibrated uncertainty quantification, and reasoning. We believe that these empirical results show the importance of rethinking our assumptions at the most basic neuronal level of neural representation, and in particular show the importance of dynamical representations. Code:https://github.com/autonomousvision/akorn Project page:https://takerum.github.io/akorn_project_page/

==> gfx/multi_objects/cluster_imgs/akornl1/clevrtex/scores.txt <==
Image 0: FG-ARI: 0.7098488715248276, MBO: 0.6422530925529899
Image 1: FG-ARI: 0.7852331096209593, MBO: 0.5759241076229226
Image 2: FG-ARI: 0.6066382778247367, MBO: 0.5433551099896944
Image 3: FG-ARI: 0.7221945520698987, MBO: 0.653182204349126
Image 4: FG-ARI: 0.8519358207493747, MBO: 0.6468924838467165
Image 5: FG-ARI: 0.7968260580272013, MBO: 0.7678553247211016
Image 6: FG-ARI: 0.6991783137441774, MBO: 0.4522889639232497
Image 7: FG-ARI: 0.5321167044122537, MBO: 0.5165960000146702


==> gfx/multi_objects/cluster_imgs/akornl1/clevrtex_camo/scores.txt <==
Image 0: FG-ARI: 0.5109164336738968, MBO: 0.3686815978503592
Image 1: FG-ARI: 0.5481928147774048, MBO: 0.4450128909708322
Image 2: FG-ARI: 0.47059169086179303, MBO: 0.6281268423725521
Image 3: FG-ARI: 0.6561246238594705, MBO: 0.47184544810174467
Image 4: FG-ARI: 0.49340267092818274, MBO: 0.24793580483472638
Image 5: FG-ARI: 0.5142391232786541, MBO: 0.4271957446556745
Image 6: FG-ARI: 0.6972089363206765, MBO: 0.5954759209740752
Image 7: FG-ARI: 0.7307585652075298, MBO: 0.42364513796185826


==> gfx/multi_objects/cluster_imgs/akornl1/clevrtex_ood/scores.txt <==
Image 0: FG-ARI: 0.5986699421385072, MBO: 0.4791655942827425
Image 1: FG-ARI: 0.8414822474748199, MBO: 0.5822421944024465
Image 2: FG-ARI: 0.48667272827623254, MBO: 0.48202560523835886
Image 3: FG-ARI: 0.7994020445111465, MBO: 0.7497686390149981
Image 4: FG-ARI: 0.7834822811526275, MBO: 0.509030842676381
Image 5: FG-ARI: 0.8516410936746298, MBO: 0.45351528255628065
Image 6: FG-ARI: 0.6236584477377995, MBO: 0.5950348494520161
Image 7: FG-ARI: 0.7327914753230668, MBO: 0.696296660860289


==> gfx/multi_objects/cluster_imgs/akornl2/clevrtex/scores.txt <==
Image 0: FG-ARI: 0.7029326522678915, MBO: 0.4940334848801569
Image 1: FG-ARI: 0.7192136069951569, MBO: 0.5819468264583949
Image 2: FG-ARI: 0.7963045960485058, MBO: 0.5908936059884163
Image 3: FG-ARI: 0.9543370875306179, MBO: 0.6631263595832235
Image 4: FG-ARI: 0.8467642488923203, MBO: 0.6878435752947292
Image 5: FG-ARI: 0.7891414747910398, MBO: 0.7232497709998955
Image 6: FG-ARI: 0.8074873017394716, MBO: 0.33734183393632294
Image 7: FG-ARI: 0.5790313970246431, MBO: 0.5564507879689921


==> gfx/multi_objects/cluster_imgs/akornl2/clevrtex_camo/scores.txt <==
Image 0: FG-ARI: 0.6119406129806025, MBO: 0.31804863095947156
Image 1: FG-ARI: 0.6498734844769909, MBO: 0.4798628197605004
Image 2: FG-ARI: 0.8218809065337237, MBO: 0.7130561644953445
Image 3: FG-ARI: 0.6720327789138629, MBO: 0.4174918319923333
Image 4: FG-ARI: 0.596470007435501, MBO: 0.4223934325606634
Image 5: FG-ARI: 0.7750699410831645, MBO: 0.6055397047744512
Image 6: FG-ARI: 0.7288629008583346, MBO: 0.6423561337672269
Image 7: FG-ARI: 0.852312195122298, MBO: 0.52804412725759


==> gfx/multi_objects/cluster_imgs/akornl2/clevrtex_ood/scores.txt <==
Image 0: FG-ARI: 0.6016629172333986, MBO: 0.5163949886785083
Image 1: FG-ARI: 0.7943177088753608, MBO: 0.6603957214840537
Image 2: FG-ARI: 0.7521700258654558, MBO: 0.5915062025574135
Image 3: FG-ARI: 0.9264763356025353, MBO: 0.7260941229479668
Image 4: FG-ARI: 0.8820416429553646, MBO: 0.5547186766030268
Image 5: FG-ARI: 0.8948701728444534, MBO: 0.5450512899487014
Image 6: FG-ARI: 0.656760324699423, MBO: 0.5166857510025066
Image 7: FG-ARI: 0.671685888085144, MBO: 0.6553714747362405


==> gfx/multi_objects/cluster_imgs/vit/clevrtex/scores.txt <==
Image 0: FG-ARI: 0.7230444459468803, MBO: 0.45361746093124705
Image 1: FG-ARI: 0.6390583485772486, MBO: 0.49565182892187654
Image 2: FG-ARI: 0.5213617668564996, MBO: 0.46309838064033515
Image 3: FG-ARI: 0.6831963826855575, MBO: 0.5637477309008682
Image 4: FG-ARI: 0.8198045880797257, MBO: 0.38939066699935776
Image 5: FG-ARI: 0.7538151608448348, MBO: 0.5924036224245265
Image 6: FG-ARI: 0.7211587990818197, MBO: 0.3584232147226917
Image 7: FG-ARI: 0.6789398945315491, MBO: 0.5794347771069925


==> gfx/multi_objects/cluster_imgs/vit/clevrtex_camo/scores.txt <==
Image 0: FG-ARI: 0.5730513845716168, MBO: 0.22252932950148074
Image 1: FG-ARI: 0.7162005766609117, MBO: 0.356877965451956
Image 2: FG-ARI: 0.4114515478911087, MBO: 0.3979032257525284
Image 3: FG-ARI: 0.592860888917053, MBO: 0.29434986945551767
Image 4: FG-ARI: 0.5755059397941528, MBO: 0.2438331997903092
Image 5: FG-ARI: 0.3855310205128981, MBO: 0.2804906662103813
Image 6: FG-ARI: 0.6813212909590795, MBO: 0.5333526277027871
Image 7: FG-ARI: 0.5544641722685976, MBO: 0.2826994787943703


==> gfx/multi_objects/cluster_imgs/vit/clevrtex_ood/scores.txt <==
Image 0: FG-ARI: 0.6500298038737394, MBO: 0.4017087525645767
Image 1: FG-ARI: 0.5473970087897614, MBO: 0.3785398051006763
Image 2: FG-ARI: 0.338162087443529, MBO: 0.29991284256728395
Image 3: FG-ARI: 0.9991596766100985, MBO: 0.5978796099049113
Image 4: FG-ARI: 0.6294198006003915, MBO: 0.3831447122059705
Image 5: FG-ARI: 0.6609436576098273, MBO: 0.3283202354588081
Image 6: FG-ARI: 0.6641879957802352, MBO: 0.44564428693420777
Image 7: FG-ARI: 0.8988124507254291, MBO: 0.5904288052414978


==> gfx/multi_objects/cluster_imgs/vitl2/clevrtex/scores.txt <==
Image 0: FG-ARI: 0.7567393042794954, MBO: 0.5725438381146961
Image 1: FG-ARI: 0.587588181326567, MBO: 0.42776082378571906
Image 2: FG-ARI: 0.5813613068392106, MBO: 0.5281632538509081
Image 3: FG-ARI: 0.8009154245784758, MBO: 0.6194106330618994
Image 4: FG-ARI: 0.8273092073200015, MBO: 0.4237901842076618
Image 5: FG-ARI: 0.7639629118732172, MBO: 0.5443411208399921
Image 6: FG-ARI: 0.43943091203138884, MBO: 0.3057981453987861
Image 7: FG-ARI: 0.4371004770473582, MBO: 0.5648882489109086


==> gfx/multi_objects/cluster_imgs/vitl2/clevrtex_camo/scores.txt <==
Image 0: FG-ARI: 0.8422700723741373, MBO: 0.2976487026379697
Image 1: FG-ARI: 0.7305766432373298, MBO: 0.44237382560006616
Image 2: FG-ARI: 0.4854943136169189, MBO: 0.47769526958096864
Image 3: FG-ARI: 0.7752813663137522, MBO: 0.2941462292111452
Image 4: FG-ARI: 0.5881192048778523, MBO: 0.3112148810068298
Image 5: FG-ARI: 0.5117051709101559, MBO: 0.37284069282950394
Image 6: FG-ARI: 0.899932027442086, MBO: 0.6443127749683134
Image 7: FG-ARI: 0.695769017197387, MBO: 0.4090493057539485


==> gfx/multi_objects/cluster_imgs/vitl2/clevrtex_ood/scores.txt <==
Image 0: FG-ARI: 0.6609520086731532, MBO: 0.3911493565934772
Image 1: FG-ARI: 0.9222121079403792, MBO: 0.44046002485454
Image 2: FG-ARI: 0.5256998808491652, MBO: 0.3060487229416371
Image 3: FG-ARI: 0.9954489863190392, MBO: 0.5781154066859809
Image 4: FG-ARI: 0.8305739464436473, MBO: 0.48188005215726354
Image 5: FG-ARI: 0.8105275563981402, MBO: 0.32959413392198106
Image 6: FG-ARI: 0.6347933765970741, MBO: 0.3348428061679185
Image 7: FG-ARI: 0.7127735840393697, MBO: 0.5408762709471228


==> gfx/sudoku/vote_vs_avg.txt <==
Ks:[1, 2, 5, 10, 20, 50, 100]
Vote board accs:[52.99999713897705, 55.7272732257843, 57.42424130439758, 58.47727060317993, 60.10909080505371, 61.075758934020996, 61.16883158683777]
Avg board accs:[52.99999713897705, 53.09090614318848, 52.99999713897705, 52.63636112213135, 53.200000524520874, 53.07575464248657, 52.75324583053589]
